A Wide-area GMRT 610~MHz survey of ELAIS N1 field

In this paper we present a wide-area 610 MHz survey of the ELAIS\,N1 field with the GMRT, covering an area of 12.8 deg$^2$ at a resolution of 6 arcsec and with an rms noise of $\sim 40$ $\mu$Jy beam$^{-1}$. This is equivalent to $\sim 20$ $\mu$Jy beam$^{-1}$ rms noise at 1.4 GHz for a spectral index of $-0.75$. The primary goal of the survey was to study the polarised sky at sub-mJy flux densities at $<$ GHz frequencies. In addition, a range of other science goals, such as investigations in to the nature of the low-frequency $\mu$Jy source populations and alignments of radio jets. A total of 6,400 sources were found in this region, the vast majority of them compact. The sample jointly detected by GMRT at 610 MHz and by VLA FIRST at 1.4\,GHz has a median spectral index of $-0.85 \pm 0.05$ and a median 610 MHz flux density of 4.5 mJy. This region has a wealth of ancillary data which is useful to characterize the detected sources. The multi-wavelength cross matching resulted optical/IR counterparts to $\sim 90$ per~cent of the radio sources, with a significant fraction having at least photometric redshift. Due to the improved sensitivity of this survey over preceding ones, we have discovered six giant radio sources (GRS), with three of them at $z \sim 1$ or higher. This implies that the population of GRS may be more abundant and common than known to date and if true this has implications for the luminosity function and the evolution of radio sources. We have also identified several candidate extended relic sources.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
